A Uniform Bound on Optimal Strategy Length in Water Transport Problem

We prove that every water transport problem on an $n$-vertex graph has an optimal strategy of length at most $n^{(2+o(1))n}$. More strongly, the convex hull of all strategy operators stabilizes within the same bound. We also give a five-vertex instance in which every optimal strategy repeats a nontrivial connected averaging set.

==> SHA256SUMS.txt <==
80ed0f84aeb0752a656a50a2196163e11bb51817195f467917784afafe73cb71  certificate.json
50b26277b1de97b2a6686521ecef8eedf1603bb7b16f129f88ec76e4dc7fc2a2  verify_certificate.py
beb256b83da8f6eeb6ff5d08aa4e81adae8e80630468b7b6c66b4a2b6d5f940f  single_target_repetition_counterexample.tex
6289d81bcfc143ae6cb8258fc205e6f1ba9187f766a4c50c1174db47f3495579  single_target_repetition_counterexample.pdf


==> certificate.json <==
{"description":"Five-vertex single-target counterexample to repetition-free optimal strategies. Vertex order a,b,x,c,d = 0,1,2,3,4.","n":5,"edges":[[0,1],[1,3],[1,4],[2,3],[2,4]],"target":2,"initial_weights":[2,5,1,0,0],"repeat_set":[2,3],"symmetry":[0,1,2,4,3],"forward_witness":[[2,3],[1,3],[0,1,2,4],[2,3]],"optimal_value":[65,32],"repetition_free_value":[2,1],"full":{"vertices":[[[0,1],[0,1],[1,1],[0,1],[0,1]],[[0,1],[0,1],[1,2],[1,2],[0,1]],[[0,1],[1,3],[1,3],[1,3],[0,1]],[[1,4],[1,4],[1,4],[1,4],[0,1]],[[0,1],[0,1],[1,2],[0,1],[1,2]],[[0,1],[1,3],[1,3],[0,1],[1,3]],[[1,4],[1,4],[1,4],[0,1],[1,4]],[[1,4],[1,8],[1,4],[1,8],[1,4]],[[0,1],[0,1],[1,4],[1,4],[1,2]],[[0,1],[1,3],[1,6],[1,6],[1,3]],[[1,4],[1,4],[1,8],[1,8],[1,4]],[[0,1],[1,6],[1,6],[1,6],[1,2]],[[1,8],[1,8],[1,8],[1,8],[1,2]],[[1,4],[1,8],[1,4],[1,4],[1,8]],[[0,1],[0,1],[1,4],[1,2],[1,4]],[[0,1],[1,3],[1,6],[1,3],[1,6]],[[1,4],[1,4],[1,8],[1,4],[1,8]],[[0,1],[1,6],[1,6],[1,2],[1,6]],[[1,8],[1,8],[1,8],[1,2],[1,8]],[[1,4],[3,16],[1,8],[3,16],[1,4]],[[1,8],[5,16],[1,8],[5,16],[1,8]],[[1,4],[1,8],[3,16],[3,16],[1,4]],[[1,8],[5,16],[1,8],[1,8],[5,16]],[[1,4],[3,16],[1,8],[1,4],[3,16]],[[1,4],[1,8],[3,16],[1,4],[3,16]],[[1,8],[5,16],[7,32],[7,32],[1,8]],[[1,8],[5,16],[7,32],[1,8],[7,32]]],"words":[[],[[2,3]],[[1,2,3]],[[0,1,2,3]],[[2,4]],[[1,2,4]],[[0,1,2,4]],[[0,1,2,4],[1,3]],[[2,4],[2,3]],[[1,2,4],[2,3]],[[0,1,2,4],[2,3]],[[2,4],[1,2,3]],[[2,4],[0,1,2,3]],[[0,1,2,3],[1,4]],[[2,3],[2,4]],[[1,2,3],[2,4]],[[0,1,2,3],[2,4]],[[2,3],[1,2,4]],[[2,3],[0,1,2,4]],[[0,1,2,4],[2,3],[1,3]],[[2,3],[0,1,2,4],[1,3]],[[0,1,2,4],[1,3],[2,3]],[[2,4],[0,1,2,3],[1,4]],[[0,1,2,3],[2,4],[1,4]],[[0,1,2,3],[1,4],[2,4]],[[2,3],[0,1,2,4],[1,3],[2,3]],[[2,4],[0,1,2,3],[1,4],[2,4]]],"transitions":[{"vertex":0,"set":[0,1],"combination":[[0,1,1]]},{"vertex":0,"set":[1,3],"combination":[[0,1,1]]},{"vertex":0,"set":[0,1,3],"combination":[[0,1,1]]},{"vertex":0,"set":[2,3],"combination":[[1,1,1]]},{"vertex":0,"set":[1,2,3],"combination":[[2,1,1]]},{"vertex":0,"set":[0,1,2,3],"combination":[[3,1,1]]},{"vertex":0,"set":[1,4],"combination":[[0,1,1]]},{"vertex":0,"set":[0,1,4],"combination":[[0,1,1]]},{"vertex":0,"set":[2,4],"combination":[[4,1,1]]},{"vertex":0,"set":[1,2,4],"combination":[[5,1,1]]},{"vertex":0,"set":[0,1,2,4],"combination":[[6,1,1]]},{"vertex":0,"set":[1,3,4],"combination":[[0,1,1]]},{"vertex":0,"set":[0,1,3,4],"combination":[[0,1,1]]},{"vertex":0,"set":[2,3,4],"combination":[[4,1,3],[14,2,3]]},{"vertex":0,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":0,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":1,"set":[0,1],"combination":[[1,1,1]]},{"vertex":1,"set":[1,3],"combination":[[0,1,4],[2,3,4]]},{"vertex":1,"set":[0,1,3],"combination":[[0,1,3],[3,2,3]]},{"vertex":1,"set":[2,3],"combination":[[1,1,1]]},{"vertex":1,"set":[1,2,3],"combination":[[2,1,1]]},{"vertex":1,"set":[0,1,2,3],"combination":[[3,1,1]]},{"vertex":1,"set":[1,4],"combination":[[1,1,1]]},{"vertex":1,"set":[0,1,4],"combination":[[1,1,1]]},{"vertex":1,"set":[2,4],"combination":[[14,1,1]]},{"vertex":1,"set":[1,2,4],"combination":[[17,1,1]]},{"vertex":1,"set":[0,1,2,4],"combination":[[18,1,1]]},{"vertex":1,"set":[1,3,4],"combination":[[0,1,6],[2,1,2],[4,1,3]]},{"vertex":1,"set":[0,1,3,4],"combination":[[0,3,8],[7,3,8],[20,1,4]]},{"vertex":1,"set":[2,3,4],"combination":[[4,1,3],[14,2,3]]},{"vertex":1,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":1,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":2,"set":[0,1],"combination":[[1,1,3],[3,2,3]]},{"vertex":2,"set":[1,3],"combination":[[2,1,1]]},{"vertex":2,"set":[0,1,3],"combination":[[0,1,9],[3,8,9]]},{"vertex":2,"set":[2,3],"combination":[[2,1,1]]},{"vertex":2,"set":[1,2,3],"combination":[[2,1,1]]},{"vertex":2,"set":[0,1,2,3],"combination":[[3,1,1]]},{"vertex":2,"set":[1,4],"combination":[[1,1,2],[9,1,2]]},{"vertex":2,"set":[0,1,4],"combination":[[0,1,9],[1,2,9],[14,2,9],[16,4,9]]},{"vertex":2,"set":[2,4],"combination":[[15,1,1]]},{"vertex":2,"set":[1,2,4],"combination":[[1,1,6],[9,1,2],[17,1,3]]},{"vertex":2,"set":[0,1,2,4],"combination":[[1,1,15],[14,2,15],[18,4,45],[20,8,45],[23,8,15]]},{"vertex":2,"set":[1,3,4],"combination":[[1,1,9],[2,1,3],[4,2,9],[9,1,3]]},{"vertex":2,"set":[0,1,3,4],"combination":[[0,1,6],[7,1,2],[20,1,3]]},{"vertex":2,"set":[2,3,4],"combination":[[2,1,3],[9,2,3]]},{"vertex":2,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":2,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":3,"set":[0,1],"combination":[[3,1,1]]},{"vertex":3,"set":[1,3],"combination":[[3,1,1]]},{"vertex":3,"set":[0,1,3],"combination":[[3,1,1]]},{"vertex":3,"set":[2,3],"combination":[[3,1,1]]},{"vertex":3,"set":[1,2,3],"combination":[[3,1,1]]},{"vertex":3,"set":[0,1,2,3],"combination":[[3,1,1]]},{"vertex":3,"set":[1,4],"combination":[[13,1,1]]},{"vertex":3,"set":[0,1,4],"combination":[[0,1,12],[7,1,4],[14,1,6],[16,1,3],[20,1,6]]},{"vertex":3,"set":[2,4],"combination":[[16,1,1]]},{"vertex":3,"set":[1,2,4],"combination":[[13,1,3],[23,2,3]]},{"vertex":3,"set":[0,1,2,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":3,"set":[1,3,4],"combination":[[3,1,3],[7,2,3]]},{"vertex":3,"set":[0,1,3,4],"combination":[[0,1,16],[7,9,16],[20,3,8]]},{"vertex":3,"set":[2,3,4],"combination":[[3,1,3],[10,2,3]]},{"vertex":3,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":3,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":4,"set":[0,1],"combination":[[4,1,1]]},{"vertex":4,"set":[1,3],"combination":[[4,1,1]]},{"vertex":4,"set":[0,1,3],"combination":[[4,1,1]]},{"vertex":4,"set":[2,3],"combination":[[8,1,1]]},{"vertex":4,"set":[1,2,3],"combination":[[11,1,1]]},{"vertex":4,"set":[0,1,2,3],"combination":[[12,1,1]]},{"vertex":4,"set":[1,4],"combination":[[0,1,4],[5,3,4]]},{"vertex":4,"set":[0,1,4],"combination":[[0,1,3],[6,2,3]]},{"vertex":4,"set":[2,4],"combination":[[4,1,1]]},{"vertex":4,"set":[1,2,4],"combination":[[5,1,1]]},{"vertex":4,"set":[0,1,2,4],"combination":[[6,1,1]]},{"vertex":4,"set":[1,3,4],"combination":[[0,1,6],[2,1,2],[4,1,3]]},{"vertex":4,"set":[0,1,3,4],"combination":[[0,3,8],[7,3,8],[20,1,4]]},{"vertex":4,"set":[2,3,4],"combination":[[4,1,3],[14,2,3]]},{"vertex":4,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":4,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":5,"set":[0,1],"combination":[[4,1,3],[6,2,3]]},{"vertex":5,"set":[1,3],"combination":[[4,1,2],[15,1,2]]},{"vertex":5,"set":[0,1,3],"combination":[[4,4,9],[7,1,3],[20,2,9]]},{"vertex":5,"set":[2,3],"combination":[[9,1,1]]},{"vertex":5,"set":[1,2,3],"combination":[[1,2,21],[5,1,7],[11,10,21],[15,2,7]]},{"vertex":5,"set":[0,1,2,3],"combination":[[7,1,3],[12,4,9],[20,2,9]]},{"vertex":5,"set":[1,4],"combination":[[5,1,1]]},{"vertex":5,"set":[0,1,4],"combination":[[0,1,9],[6,8,9]]},{"vertex":5,"set":[2,4],"combination":[[5,1,1]]},{"vertex":5,"set":[1,2,4],"combination":[[5,1,1]]},{"vertex":5,"set":[0,1,2,4],"combination":[[6,1,1]]},{"vertex":5,"set":[1,3,4],"combination":[[1,1,9],[2,1,3],[4,2,9],[9,1,3]]},{"vertex":5,"set":[0,1,3,4],"combination":[[0,1,6],[7,1,2],[20,1,3]]},{"vertex":5,"set":[2,3,4],"combination":[[2,1,3],[9,2,3]]},{"vertex":5,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":5,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":6,"set":[0,1],"combination":[[6,1,1]]},{"vertex":6,"set":[1,3],"combination":[[7,1,1]]},{"vertex":6,"set":[0,1,3],"combination":[[4,1,6],[7,1,2],[20,1,3]]},{"vertex":6,"set":[2,3],"combination":[[10,1,1]]},{"vertex":6,"set":[1,2,3],"combination":[[7,1,3],[19,2,3]]},{"vertex":6,"set":[0,1,2,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":6,"set":[1,4],"combination":[[6,1,1]]},{"vertex":6,"set":[0,1,4],"combination":[[6,1,1]]},{"vertex":6,"set":[2,4],"combination":[[6,1,1]]},{"vertex":6,"set":[1,2,4],"combination":[[6,1,1]]},{"vertex":6,"set":[0,1,2,4],"combination":[[6,1,1]]},{"vertex":6,"set":[1,3,4],"combination":[[3,1,3],[7,2,3]]},{"vertex":6,"set":[0,1,3,4],"combination":[[0,1,16],[7,9,16],[20,3,8]]},{"vertex":6,"set":[2,3,4],"combination":[[3,1,3],[10,2,3]]},{"vertex":6,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":6,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":7,"set":[0,1],"combination":[[1,1,72],[4,1,24],[7,5,9],[12,1,54],[26,10,27]]},{"vertex":7,"set":[1,3],"combination":[[7,1,1]]},{"vertex":7,"set":[0,1,3],"combination":[[4,1,6],[7,1,2],[20,1,3]]},{"vertex":7,"set":[2,3],"combination":[[21,1,1]]},{"vertex":7,"set":[1,2,3],"combination":[[7,1,3],[19,2,3]]},{"vertex":7,"set":[0,1,2,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":7,"set":[1,4],"combination":[[3,1,4],[6,1,4],[7,1,2]]},{"vertex":7,"set":[0,1,4],"combination":[[0,1,24],[6,7,48],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":7,"set":[2,4],"combination":[[7,1,1]]},{"vertex":7,"set":[1,2,4],"combination":[[3,1,6],[6,1,6],[7,1,3],[10,1,3]]},{"vertex":7,"set":[0,1,2,4],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":7,"set":[1,3,4],"combination":[[3,1,3],[7,2,3]]},{"vertex":7,"set":[0,1,3,4],"combination":[[0,1,16],[7,9,16],[20,3,8]]},{"vertex":7,"set":[2,3,4],"combination":[[7,1,3],[24,2,3]]},{"vertex":7,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":7,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":8,"set":[0,1],"combination":[[8,1,1]]},{"vertex":8,"set":[1,3],"combination":[[4,1,4],[11,3,4]]},{"vertex":8,"set":[0,1,3],"combination":[[4,1,3],[12,2,3]]},{"vertex":8,"set":[2,3],"combination":[[8,1,1]]},{"vertex":8,"set":[1,2,3],"combination":[[11,1,1]]},{"vertex":8,"set":[0,1,2,3],"combination":[[12,1,1]]},{"vertex":8,"set":[1,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":8,"set":[0,1,4],"combination":[[0,1,12],[7,1,4],[14,1,6],[16,1,3],[20,1,6]]},{"vertex":8,"set":[2,4],"combination":[[4,1,2],[14,1,2]]},{"vertex":8,"set":[1,2,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":8,"set":[0,1,2,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":8,"set":[1,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":8,"set":[0,1,3,4],"combination":[[0,1,16],[7,9,16],[20,3,8]]},{"vertex":8,"set":[2,3,4],"combination":[[4,1,3],[14,2,3]]},{"vertex":8,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":8,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":9,"set":[0,1],"combination":[[7,1,3],[12,4,9],[20,2,9]]},{"vertex":9,"set":[1,3],"combination":[[11,1,2],[15,1,2]]},{"vertex":9,"set":[0,1,3],"combination":[[7,1,3],[12,4,9],[20,2,9]]},{"vertex":9,"set":[2,3],"combination":[[9,1,1]]},{"vertex":9,"set":[1,2,3],"combination":[[1,2,21],[5,1,7],[11,10,21],[15,2,7]]},{"vertex":9,"set":[0,1,2,3],"combination":[[7,1,3],[12,4,9],[20,2,9]]},{"vertex":9,"set":[1,4],"combination":[[9,1,1]]},{"vertex":9,"set":[0,1,4],"combination":[[7,1,3],[10,4,9],[20,2,9]]},{"vertex":9,"set":[2,4],"combination":[[2,1,4],[5,1,4],[9,1,2]]},{"vertex":9,"set":[1,2,4],"combination":[[2,1,4],[4,1,6],[5,1,12],[9,1,2]]},{"vertex":9,"set":[0,1,2,4],"combination":[[7,1,2],[16,1,6],[20,1,9],[26,2,9]]},{"vertex":9,"set":[1,3,4],"combination":[[9,2,3],[17,1,3]]},{"vertex":9,"set":[0,1,3,4],"combination":[[7,1,3],[20,2,9],[22,1,9],[23,1,3]]},{"vertex":9,"set":[2,3,4],"combination":[[2,1,3],[9,2,3]]},{"vertex":9,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":9,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":10,"set":[0,1],"combination":[[10,1,1]]},{"vertex":10,"set":[1,3],"combination":[[19,1,1]]},{"vertex":10,"set":[0,1,3],"combination":[[12,1,9],[22,2,9],[23,2,3]]},{"vertex":10,"set":[2,3],"combination":[[10,1,1]]},{"vertex":10,"set":[1,2,3],"combination":[[7,1,3],[19,2,3]]},{"vertex":10,"set":[0,1,2,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":10,"set":[1,4],"combination":[[10,1,1]]},{"vertex":10,"set":[0,1,4],"combination":[[10,1,1]]},{"vertex":10,"set":[2,4],"combination":[[3,1,4],[6,1,4],[10,1,2]]},{"vertex":10,"set":[1,2,4],"combination":[[3,1,6],[6,1,6],[7,1,3],[10,1,3]]},{"vertex":10,"set":[0,1,2,4],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":10,"set":[1,3,4],"combination":[[10,1,3],[23,2,3]]},{"vertex":10,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":10,"set":[2,3,4],"combination":[[3,1,3],[10,2,3]]},{"vertex":10,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":10,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":11,"set":[0,1],"combination":[[8,1,3],[12,2,3]]},{"vertex":11,"set":[1,3],"combination":[[11,1,1]]},{"vertex":11,"set":[0,1,3],"combination":[[4,1,9],[12,8,9]]},{"vertex":11,"set":[2,3],"combination":[[11,1,1]]},{"vertex":11,"set":[1,2,3],"combination":[[11,1,1]]},{"vertex":11,"set":[0,1,2,3],"combination":[[12,1,1]]},{"vertex":11,"set":[1,4],"combination":[[9,1,1]]},{"vertex":11,"set":[0,1,4],"combination":[[7,1,3],[10,4,9],[20,2,9]]},{"vertex":11,"set":[2,4],"combination":[[4,1,2],[15,1,2]]},{"vertex":11,"set":[1,2,4],"combination":[[2,1,4],[4,1,6],[5,1,12],[9,1,2]]},{"vertex":11,"set":[0,1,2,4],"combination":[[7,1,2],[16,1,6],[20,1,9],[26,2,9]]},{"vertex":11,"set":[1,3,4],"combination":[[9,2,3],[17,1,3]]},{"vertex":11,"set":[0,1,3,4],"combination":[[7,1,3],[20,2,9],[22,1,9],[23,1,3]]},{"vertex":11,"set":[2,3,4],"combination":[[1,2,7],[5,2,21],[11,3,7],[15,4,21]]},{"vertex":11,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":11,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":12,"set":[0,1],"combination":[[12,1,1]]},{"vertex":12,"set":[1,3],"combination":[[12,1,1]]},{"vertex":12,"set":[0,1,3],"combination":[[12,1,1]]},{"vertex":12,"set":[2,3],"combination":[[12,1,1]]},{"vertex":12,"set":[1,2,3],"combination":[[12,1,1]]},{"vertex":12,"set":[0,1,2,3],"combination":[[12,1,1]]},{"vertex":12,"set":[1,4],"combination":[[22,1,1]]},{"vertex":12,"set":[0,1,4],"combination":[[10,1,1]]},{"vertex":12,"set":[2,4],"combination":[[4,3,8],[7,3,8],[20,1,4]]},{"vertex":12,"set":[1,2,4],"combination":[[4,1,8],[7,1,8],[20,1,12],[26,2,3]]},{"vertex":12,"set":[0,1,2,4],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":12,"set":[1,3,4],"combination":[[12,1,3],[20,2,3]]},{"vertex":12,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":12,"set":[2,3,4],"combination":[[4,1,8],[7,3,8],[14,1,4],[20,1,4]]},{"vertex":12,"set":[1,2,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":12,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":13,"set":[0,1],"combination":[[1,1,8],[3,1,4],[7,3,8],[20,1,4]]},{"vertex":13,"set":[1,3],"combination":[[3,1,2],[7,1,2]]},{"vertex":13,"set":[0,1,3],"combination":[[0,1,8],[7,1,8],[16,2,3],[20,1,12]]},{"vertex":13,"set":[2,3],"combination":[[13,1,1]]},{"vertex":13,"set":[1,2,3],"combination":[[3,1,3],[7,1,3],[16,1,3]]},{"vertex":13,"set":[0,1,2,3],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":13,"set":[1,4],"combination":[[13,1,1]]},{"vertex":13,"set":[0,1,4],"combination":[[0,1,12],[7,1,4],[14,1,6],[16,1,3],[20,1,6]]},{"vertex":13,"set":[2,4],"combination":[[24,1,1]]},{"vertex":13,"set":[1,2,4],"combination":[[13,1,3],[23,2,3]]},{"vertex":13,"set":[0,1,2,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":13,"set":[1,3,4],"combination":[[3,1,3],[7,2,3]]},{"vertex":13,"set":[0,1,3,4],"combination":[[0,1,16],[7,9,16],[20,3,8]]},{"vertex":13,"set":[2,3,4],"combination":[[7,1,3],[24,2,3]]},{"vertex":13,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":13,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":14,"set":[0,1],"combination":[[14,1,1]]},{"vertex":14,"set":[1,3],"combination":[[1,1,4],[9,3,4]]},{"vertex":14,"set":[0,1,3],"combination":[[4,1,6],[7,1,2],[20,1,3]]},{"vertex":14,"set":[2,3],"combination":[[0,1,8],[4,1,8],[14,3,4]]},{"vertex":14,"set":[1,2,3],"combination":[[1,1,4],[9,3,4]]},{"vertex":14,"set":[0,1,2,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":14,"set":[1,4],"combination":[[1,1,4],[17,3,4]]},{"vertex":14,"set":[0,1,4],"combination":[[1,1,3],[18,2,3]]},{"vertex":14,"set":[2,4],"combination":[[14,1,1]]},{"vertex":14,"set":[1,2,4],"combination":[[17,1,1]]},{"vertex":14,"set":[0,1,2,4],"combination":[[18,1,1]]},{"vertex":14,"set":[1,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":14,"set":[0,1,3,4],"combination":[[0,1,16],[7,9,16],[20,3,8]]},{"vertex":14,"set":[2,3,4],"combination":[[4,1,3],[14,2,3]]},{"vertex":14,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":14,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":15,"set":[0,1],"combination":[[1,1,15],[14,2,15],[18,4,45],[20,8,45],[23,8,15]]},{"vertex":15,"set":[1,3],"combination":[[15,1,1]]},{"vertex":15,"set":[0,1,3],"combination":[[3,1,9],[6,1,9],[7,1,9],[20,2,9],[23,4,9]]},{"vertex":15,"set":[2,3],"combination":[[2,1,2],[9,1,2]]},{"vertex":15,"set":[1,2,3],"combination":[[1,1,6],[2,1,3],[9,1,2]]},{"vertex":15,"set":[0,1,2,3],"combination":[[3,1,6],[7,1,2],[20,1,3]]},{"vertex":15,"set":[1,4],"combination":[[9,1,2],[17,1,2]]},{"vertex":15,"set":[0,1,4],"combination":[[1,1,15],[14,2,15],[18,4,45],[20,8,45],[23,8,15]]},{"vertex":15,"set":[2,4],"combination":[[15,1,1]]},{"vertex":15,"set":[1,2,4],"combination":[[1,1,6],[9,1,2],[17,1,3]]},{"vertex":15,"set":[0,1,2,4],"combination":[[1,1,15],[14,2,15],[18,4,45],[20,8,45],[23,8,15]]},{"vertex":15,"set":[1,3,4],"combination":[[9,2,3],[17,1,3]]},{"vertex":15,"set":[0,1,3,4],"combination":[[7,1,3],[20,2,9],[22,1,9],[23,1,3]]},{"vertex":15,"set":[2,3,4],"combination":[[2,1,3],[9,2,3]]},{"vertex":15,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":15,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":16,"set":[0,1],"combination":[[16,1,1]]},{"vertex":16,"set":[1,3],"combination":[[16,1,1]]},{"vertex":16,"set":[0,1,3],"combination":[[16,1,1]]},{"vertex":16,"set":[2,3],"combination":[[3,1,4],[6,1,4],[16,1,2]]},{"vertex":16,"set":[1,2,3],"combination":[[3,1,3],[7,1,3],[16,1,3]]},{"vertex":16,"set":[0,1,2,3],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":16,"set":[1,4],"combination":[[23,1,1]]},{"vertex":16,"set":[0,1,4],"combination":[[12,1,9],[20,2,9],[23,2,3]]},{"vertex":16,"set":[2,4],"combination":[[16,1,1]]},{"vertex":16,"set":[1,2,4],"combination":[[13,1,3],[23,2,3]]},{"vertex":16,"set":[0,1,2,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":16,"set":[1,3,4],"combination":[[10,1,3],[23,2,3]]},{"vertex":16,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":16,"set":[2,3,4],"combination":[[3,1,3],[10,2,3]]},{"vertex":16,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":16,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":17,"set":[0,1],"combination":[[14,1,3],[18,2,3]]},{"vertex":17,"set":[1,3],"combination":[[15,1,1]]},{"vertex":17,"set":[0,1,3],"combination":[[3,1,9],[6,1,9],[7,1,9],[20,2,9],[23,4,9]]},{"vertex":17,"set":[2,3],"combination":[[1,1,2],[9,1,2]]},{"vertex":17,"set":[1,2,3],"combination":[[1,1,6],[2,1,3],[9,1,2]]},{"vertex":17,"set":[0,1,2,3],"combination":[[3,1,6],[7,1,2],[20,1,3]]},{"vertex":17,"set":[1,4],"combination":[[17,1,1]]},{"vertex":17,"set":[0,1,4],"combination":[[1,1,9],[18,8,9]]},{"vertex":17,"set":[2,4],"combination":[[17,1,1]]},{"vertex":17,"set":[1,2,4],"combination":[[17,1,1]]},{"vertex":17,"set":[0,1,2,4],"combination":[[18,1,1]]},{"vertex":17,"set":[1,3,4],"combination":[[9,2,3],[17,1,3]]},{"vertex":17,"set":[0,1,3,4],"combination":[[7,1,3],[20,2,9],[22,1,9],[23,1,3]]},{"vertex":17,"set":[2,3,4],"combination":[[1,2,7],[5,2,21],[11,3,7],[15,4,21]]},{"vertex":17,"set":[1,2,3,4],"combination":[[1,1,4],[9,3,4]]},{"vertex":17,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":18,"set":[0,1],"combination":[[18,1,1]]},{"vertex":18,"set":[1,3],"combination":[[20,1,1]]},{"vertex":18,"set":[0,1,3],"combination":[[16,1,1]]},{"vertex":18,"set":[2,3],"combination":[[0,1,8],[1,1,8],[14,1,4],[16,1,2]]},{"vertex":18,"set":[1,2,3],"combination":[[0,1,8],[7,1,8],[20,3,4]]},{"vertex":18,"set":[0,1,2,3],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":18,"set":[1,4],"combination":[[18,1,1]]},{"vertex":18,"set":[0,1,4],"combination":[[18,1,1]]},{"vertex":18,"set":[2,4],"combination":[[18,1,1]]},{"vertex":18,"set":[1,2,4],"combination":[[18,1,1]]},{"vertex":18,"set":[0,1,2,4],"combination":[[18,1,1]]},{"vertex":18,"set":[1,3,4],"combination":[[12,1,3],[20,2,3]]},{"vertex":18,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":18,"set":[2,3,4],"combination":[[4,1,8],[7,3,8],[14,1,4],[20,1,4]]},{"vertex":18,"set":[1,2,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":18,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":19,"set":[0,1],"combination":[[10,1,4],[12,1,12],[22,1,6],[23,1,2]]},{"vertex":19,"set":[1,3],"combination":[[19,1,1]]},{"vertex":19,"set":[0,1,3],"combination":[[12,1,9],[22,2,9],[23,2,3]]},{"vertex":19,"set":[2,3],"combination":[[7,1,4],[10,1,4],[19,1,2]]},{"vertex":19,"set":[1,2,3],"combination":[[7,1,3],[19,2,3]]},{"vertex":19,"set":[0,1,2,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":19,"set":[1,4],"combination":[[10,1,2],[23,1,2]]},{"vertex":19,"set":[0,1,4],"combination":[[10,1,3],[22,1,6],[23,1,2]]},{"vertex":19,"set":[2,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":19,"set":[1,2,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":19,"set":[0,1,2,4],"combination":[[7,9,16],[16,1,16],[20,7,24],[26,1,12]]},{"vertex":19,"set":[1,3,4],"combination":[[10,1,3],[23,2,3]]},{"vertex":19,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":19,"set":[2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":19,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":19,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":20,"set":[0,1],"combination":[[16,3,4],[18,1,4]]},{"vertex":20,"set":[1,3],"combination":[[20,1,1]]},{"vertex":20,"set":[0,1,3],"combination":[[16,1,1]]},{"vertex":20,"set":[2,3],"combination":[[25,1,1]]},{"vertex":20,"set":[1,2,3],"combination":[[0,1,8],[7,1,8],[20,3,4]]},{"vertex":20,"set":[0,1,2,3],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":20,"set":[1,4],"combination":[[12,1,4],[18,1,4],[20,1,2]]},{"vertex":20,"set":[0,1,4],"combination":[[12,1,12],[18,1,4],[20,1,6],[23,1,2]]},{"vertex":20,"set":[2,4],"combination":[[20,1,1]]},{"vertex":20,"set":[1,2,4],"combination":[[7,1,4],[14,1,4],[20,1,2]]},{"vertex":20,"set":[0,1,2,4],"combination":[[1,9,128],[7,3,128],[14,9,64],[20,13,64],[23,9,16]]},{"vertex":20,"set":[1,3,4],"combination":[[12,1,3],[20,2,3]]},{"vertex":20,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":20,"set":[2,3,4],"combination":[[20,1,3],[26,2,3]]},{"vertex":20,"set":[1,2,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":20,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":21,"set":[0,1],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":21,"set":[1,3],"combination":[[7,1,2],[19,1,2]]},{"vertex":21,"set":[0,1,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":21,"set":[2,3],"combination":[[21,1,1]]},{"vertex":21,"set":[1,2,3],"combination":[[7,1,3],[19,2,3]]},{"vertex":21,"set":[0,1,2,3],"combination":[[7,1,2],[12,1,6],[20,1,3]]},{"vertex":21,"set":[1,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":21,"set":[0,1,4],"combination":[[7,1,2],[10,1,6],[20,1,3]]},{"vertex":21,"set":[2,4],"combination":[[7,1,2],[24,1,2]]},{"vertex":21,"set":[1,2,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":21,"set":[0,1,2,4],"combination":[[7,9,16],[16,1,16],[20,7,24],[26,1,12]]},{"vertex":21,"set":[1,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":21,"set":[0,1,3,4],"combination":[[7,1,2],[20,1,3],[22,1,24],[23,1,8]]},{"vertex":21,"set":[2,3,4],"combination":[[7,1,3],[24,2,3]]},{"vertex":21,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":21,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":22,"set":[0,1],"combination":[[10,3,4],[12,1,4]]},{"vertex":22,"set":[1,3],"combination":[[12,1,2],[20,1,2]]},{"vertex":22,"set":[0,1,3],"combination":[[12,1,3],[22,1,6],[23,1,2]]},{"vertex":22,"set":[2,3],"combination":[[22,1,1]]},{"vertex":22,"set":[1,2,3],"combination":[[5,1,8],[7,5,24],[12,1,3],[14,1,12],[20,1,4]]},{"vertex":22,"set":[0,1,2,3],"combination":[[7,3,8],[12,3,8],[20,1,4]]},{"vertex":22,"set":[1,4],"combination":[[22,1,1]]},{"vertex":22,"set":[0,1,4],"combination":[[10,1,1]]},{"vertex":22,"set":[2,4],"combination":[[26,1,1]]},{"vertex":22,"set":[1,2,4],"combination":[[4,1,8],[7,1,8],[20,1,12],[26,2,3]]},{"vertex":22,"set":[0,1,2,4],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":22,"set":[1,3,4],"combination":[[12,1,3],[20,2,3]]},{"vertex":22,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":22,"set":[2,3,4],"combination":[[20,1,3],[26,2,3]]},{"vertex":22,"set":[1,2,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":22,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":23,"set":[0,1],"combination":[[20,1,6],[22,1,12],[23,3,4]]},{"vertex":23,"set":[1,3],"combination":[[10,1,4],[16,1,4],[23,1,2]]},{"vertex":23,"set":[0,1,3],"combination":[[16,1,3],[22,1,6],[23,1,2]]},{"vertex":23,"set":[2,3],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":23,"set":[1,2,3],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":23,"set":[0,1,2,3],"combination":[[3,1,16],[7,9,16],[20,3,8]]},{"vertex":23,"set":[1,4],"combination":[[23,1,1]]},{"vertex":23,"set":[0,1,4],"combination":[[12,1,9],[20,2,9],[23,2,3]]},{"vertex":23,"set":[2,4],"combination":[[13,1,4],[16,1,4],[23,1,2]]},{"vertex":23,"set":[1,2,4],"combination":[[13,1,3],[23,2,3]]},{"vertex":23,"set":[0,1,2,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":23,"set":[1,3,4],"combination":[[10,1,3],[23,2,3]]},{"vertex":23,"set":[0,1,3,4],"combination":[[22,1,4],[23,3,4]]},{"vertex":23,"set":[2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":23,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":23,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":24,"set":[0,1],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":24,"set":[1,3],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":24,"set":[0,1,3],"combination":[[3,1,24],[6,1,24],[7,5,12],[20,1,3],[23,1,6]]},{"vertex":24,"set":[2,3],"combination":[[7,1,4],[13,1,4],[24,1,2]]},{"vertex":24,"set":[1,2,3],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":24,"set":[0,1,2,3],"combination":[[3,1,16],[7,9,16],[20,3,8]]},{"vertex":24,"set":[1,4],"combination":[[13,1,2],[23,1,2]]},{"vertex":24,"set":[0,1,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":24,"set":[2,4],"combination":[[24,1,1]]},{"vertex":24,"set":[1,2,4],"combination":[[13,1,3],[23,2,3]]},{"vertex":24,"set":[0,1,2,4],"combination":[[1,1,32],[7,11,32],[14,1,16],[20,5,16],[23,1,4]]},{"vertex":24,"set":[1,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":24,"set":[0,1,3,4],"combination":[[7,1,2],[20,1,3],[22,1,24],[23,1,8]]},{"vertex":24,"set":[2,3,4],"combination":[[7,1,3],[24,2,3]]},{"vertex":24,"set":[1,2,3,4],"combination":[[3,1,8],[6,1,8],[7,1,4],[23,1,2]]},{"vertex":24,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":25,"set":[0,1],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":25,"set":[1,3],"combination":[[0,3,32],[7,3,32],[20,13,16]]},{"vertex":25,"set":[0,1,3],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":25,"set":[2,3],"combination":[[25,1,1]]},{"vertex":25,"set":[1,2,3],"combination":[[0,1,8],[7,1,8],[20,3,4]]},{"vertex":25,"set":[0,1,2,3],"combination":[[3,3,8],[7,3,8],[20,1,4]]},{"vertex":25,"set":[1,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":25,"set":[0,1,4],"combination":[[0,1,32],[7,15,32],[14,1,16],[16,1,8],[20,5,16]]},{"vertex":25,"set":[2,4],"combination":[[20,1,2],[26,1,2]]},{"vertex":25,"set":[1,2,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":25,"set":[0,1,2,4],"combination":[[1,3,256],[7,129,256],[14,3,128],[20,47,128],[23,3,32]]},{"vertex":25,"set":[1,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":25,"set":[0,1,3,4],"combination":[[0,3,128],[7,75,128],[20,25,64]]},{"vertex":25,"set":[2,3,4],"combination":[[20,1,3],[26,2,3]]},{"vertex":25,"set":[1,2,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":25,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]},{"vertex":26,"set":[0,1],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":26,"set":[1,3],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":26,"set":[0,1,3],"combination":[[0,1,32],[7,17,32],[12,1,12],[20,17,48]]},{"vertex":26,"set":[2,3],"combination":[[20,1,4],[22,1,4],[26,1,2]]},{"vertex":26,"set":[1,2,3],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":26,"set":[0,1,2,3],"combination":[[7,9,16],[12,1,16],[20,3,8]]},{"vertex":26,"set":[1,4],"combination":[[4,3,64],[7,3,64],[12,1,8],[20,1,32],[26,3,4]]},{"vertex":26,"set":[0,1,4],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":26,"set":[2,4],"combination":[[26,1,1]]},{"vertex":26,"set":[1,2,4],"combination":[[4,1,8],[7,1,8],[20,1,12],[26,2,3]]},{"vertex":26,"set":[0,1,2,4],"combination":[[6,3,16],[7,3,8],[16,3,16],[26,1,4]]},{"vertex":26,"set":[1,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":26,"set":[0,1,3,4],"combination":[[0,3,128],[7,75,128],[20,25,64]]},{"vertex":26,"set":[2,3,4],"combination":[[20,1,3],[26,2,3]]},{"vertex":26,"set":[1,2,3,4],"combination":[[0,3,32],[7,3,32],[12,1,4],[20,9,16]]},{"vertex":26,"set":[0,1,2,3,4],"combination":[[7,3,5],[20,2,5]]}]},"avoid_repeat_set":{"vertices":[[[0,1],[0,1],[1,1],[0,1],[0,1]],[[0,1],[1,3],[1,3],[1,3],[0,1]],[[1,4],[1,4],[1,4],[1,4],[0,1]],[[0,1],[0,1],[1,2],[0,1],[1,2]],[[0,1],[1,3],[1,3],[0,1],[1,3]],[[1,4],[1,4],[1,4],[0,1],[1,4]],[[0,1],[0,1],[1,3],[1,3],[1,3]],[[1,6],[1,6],[1,3],[1,3],[0,1]],[[1,4],[1,8],[1,4],[1,8],[1,4]],[[0,1],[1,6],[1,6],[1,6],[1,2]],[[1,8],[1,8],[1,8],[1,8],[1,2]],[[1,4],[1,8],[1,4],[1,4],[1,8]],[[0,1],[1,3],[1,6],[1,3],[1,6]],[[1,4],[1,4],[1,8],[1,4],[1,8]],[[1,6],[1,6],[1,6],[1,3],[1,6]],[[1,12],[1,12],[1,6],[1,6],[1,2]],[[1,6],[1,12],[1,3],[1,3],[1,12]],[[0,1],[1,3],[1,6],[1,6],[1,3]],[[1,8],[5,16],[1,8],[1,8],[5,16]],[[0,1],[1,4],[1,6],[1,3],[1,4]],[[1,4],[3,16],[1,8],[1,4],[3,16]],[[1,4],[1,4],[1,8],[1,8],[1,4]],[[1,4],[1,8],[3,16],[1,4],[3,16]],[[1,8],[1,4],[1,8],[1,4],[1,4]],[[1,8],[1,8],[1,6],[1,3],[1,4]],[[3,16],[3,16],[1,8],[1,4],[1,4]],[[1,4],[3,16],[1,8],[3,16],[1,4]],[[1,6],[1,12],[5,24],[1,3],[5,24]],[[1,8],[5,16],[7,32],[1,8],[7,32]],[[1,8],[5,16],[3,16],[3,16],[3,16]]],"words":[[],[[1,2,3]],[[0,1,2,3]],[[2,4]],[[1,2,4]],[[0,1,2,4]],[[2,3,4]],[[1,2,3],[0,1]],[[0,1,2,4],[1,3]],[[2,4],[1,2,3]],[[2,4],[0,1,2,3]],[[0,1,2,3],[1,4]],[[1,2,3],[2,4]],[[0,1,2,3],[2,4]],[[1,2,3],[0,1,2,4]],[[2,4],[1,2,3],[0,1]],[[1,2,3],[0,1],[1,4]],[[2,4],[1,2,3],[1,4]],[[2,4],[0,1,2,3],[1,4]],[[1,2,3],[2,4],[1,4]],[[0,1,2,3],[2,4],[1,4]],[[2,4],[0,1,2,3],[0,1,4]],[[0,1,2,3],[1,4],[2,4]],[[2,4],[0,1,2,3],[1,3,4]],[[1,2,3],[2,4],[1,4],[0,1]],[[2,4],[0,1,2,3],[1,3,4],[0,1]],[[2,4],[0,1,2,3],[0,1,4],[1,3]],[[1,2,3],[0,1],[1,4],[2,4]],[[2,4],[0,1,2,3],[1,4],[2,4]],[[2,4],[0,1,2,3],[1,4],[2,3,4]]],"transitions":[{"vertex":0,"set":[0,1],"combination":[[0,1,1]]},{"vertex":0,"set":[1,3],"combination":[[0,1,1]]},{"vertex":0,"set":[0,1,3],"combination":[[0,1,1]]},{"vertex":0,"set":[1,2,3],"combination":[[1,1,1]]},{"vertex":0,"set":[0,1,2,3],"combination":[[2,1,1]]},{"vertex":0,"set":[1,4],"combination":[[0,1,1]]},{"vertex":0,"set":[0,1,4],"combination":[[0,1,1]]},{"vertex":0,"set":[2,4],"combination":[[3,1,1]]},{"vertex":0,"set":[1,2,4],"combination":[[4,1,1]]},{"vertex":0,"set":[0,1,2,4],"combination":[[5,1,1]]},{"vertex":0,"set":[1,3,4],"combination":[[0,1,1]]},{"vertex":0,"set":[0,1,3,4],"combination":[[0,1,1]]},{"vertex":0,"set":[2,3,4],"combination":[[6,1,1]]},{"vertex":0,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":0,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":1,"set":[0,1],"combination":[[7,1,1]]},{"vertex":1,"set":[1,3],"combination":[[1,1,1]]},{"vertex":1,"set":[0,1,3],"combination":[[0,1,9],[2,8,9]]},{"vertex":1,"set":[1,2,3],"combination":[[1,1,1]]},{"vertex":1,"set":[0,1,2,3],"combination":[[2,1,1]]},{"vertex":1,"set":[1,4],"combination":[[1,1,2],[6,1,2]]},{"vertex":1,"set":[0,1,4],"combination":[[1,1,6],[6,1,6],[16,2,3]]},{"vertex":1,"set":[2,4],"combination":[[12,1,1]]},{"vertex":1,"set":[1,2,4],"combination":[[6,1,3],[12,2,3]]},{"vertex":1,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":1,"set":[1,3,4],"combination":[[1,1,3],[4,1,3],[6,1,3]]},{"vertex":1,"set":[0,1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":1,"set":[2,3,4],"combination":[[1,1,3],[17,2,3]]},{"vertex":1,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":1,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":2,"set":[0,1],"combination":[[2,1,1]]},{"vertex":2,"set":[1,3],"combination":[[2,1,1]]},{"vertex":2,"set":[0,1,3],"combination":[[2,1,1]]},{"vertex":2,"set":[1,2,3],"combination":[[2,1,1]]},{"vertex":2,"set":[0,1,2,3],"combination":[[2,1,1]]},{"vertex":2,"set":[1,4],"combination":[[11,1,1]]},{"vertex":2,"set":[0,1,4],"combination":[[0,2,29],[13,14,87],[16,8,29],[19,5,29],[26,28,87]]},{"vertex":2,"set":[2,4],"combination":[[13,1,1]]},{"vertex":2,"set":[1,2,4],"combination":[[11,1,3],[20,2,3]]},{"vertex":2,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":2,"set":[1,3,4],"combination":[[5,1,3],[11,2,3]]},{"vertex":2,"set":[0,1,3,4],"combination":[[0,31,256],[13,15,64],[16,9,128],[17,27,256],[26,15,32]]},{"vertex":2,"set":[2,3,4],"combination":[[5,1,3],[13,2,3]]},{"vertex":2,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":2,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":3,"set":[0,1],"combination":[[3,1,1]]},{"vertex":3,"set":[1,3],"combination":[[3,1,1]]},{"vertex":3,"set":[0,1,3],"combination":[[3,1,1]]},{"vertex":3,"set":[1,2,3],"combination":[[9,1,1]]},{"vertex":3,"set":[0,1,2,3],"combination":[[10,1,1]]},{"vertex":3,"set":[1,4],"combination":[[0,1,4],[4,3,4]]},{"vertex":3,"set":[0,1,4],"combination":[[0,1,3],[5,2,3]]},{"vertex":3,"set":[2,4],"combination":[[3,1,1]]},{"vertex":3,"set":[1,2,4],"combination":[[4,1,1]]},{"vertex":3,"set":[0,1,2,4],"combination":[[5,1,1]]},{"vertex":3,"set":[1,3,4],"combination":[[0,1,4],[1,1,4],[4,1,4],[6,1,4]]},{"vertex":3,"set":[0,1,3,4],"combination":[[0,3,8],[8,5,22],[13,5,22],[16,3,44],[17,9,88]]},{"vertex":3,"set":[2,3,4],"combination":[[6,1,1]]},{"vertex":3,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":3,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":4,"set":[0,1],"combination":[[3,1,3],[5,2,3]]},{"vertex":4,"set":[1,3],"combination":[[1,1,3],[3,1,3],[9,1,3]]},{"vertex":4,"set":[0,1,3],"combination":[[3,19,54],[8,10,27],[16,1,9],[17,1,6]]},{"vertex":4,"set":[1,2,3],"combination":[[1,1,3],[9,2,3]]},{"vertex":4,"set":[0,1,2,3],"combination":[[3,5,84],[10,2,7],[16,1,14],[17,3,28],[26,10,21]]},{"vertex":4,"set":[1,4],"combination":[[4,1,1]]},{"vertex":4,"set":[0,1,4],"combination":[[0,1,9],[5,8,9]]},{"vertex":4,"set":[2,4],"combination":[[4,1,1]]},{"vertex":4,"set":[1,2,4],"combination":[[4,1,1]]},{"vertex":4,"set":[0,1,2,4],"combination":[[5,1,1]]},{"vertex":4,"set":[1,3,4],"combination":[[1,1,3],[4,1,3],[6,1,3]]},{"vertex":4,"set":[0,1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":4,"set":[2,3,4],"combination":[[1,1,3],[17,2,3]]},{"vertex":4,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":4,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":5,"set":[0,1],"combination":[[5,1,1]]},{"vertex":5,"set":[1,3],"combination":[[8,1,1]]},{"vertex":5,"set":[0,1,3],"combination":[[0,1,72],[3,11,72],[16,1,6],[26,4,9],[28,2,9]]},{"vertex":5,"set":[1,2,3],"combination":[[8,1,3],[26,2,3]]},{"vertex":5,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":5,"set":[1,4],"combination":[[5,1,1]]},{"vertex":5,"set":[0,1,4],"combination":[[5,1,1]]},{"vertex":5,"set":[2,4],"combination":[[5,1,1]]},{"vertex":5,"set":[1,2,4],"combination":[[5,1,1]]},{"vertex":5,"set":[0,1,2,4],"combination":[[5,1,1]]},{"vertex":5,"set":[1,3,4],"combination":[[5,1,3],[11,2,3]]},{"vertex":5,"set":[0,1,3,4],"combination":[[0,31,256],[13,15,64],[16,9,128],[17,27,256],[26,15,32]]},{"vertex":5,"set":[2,3,4],"combination":[[5,1,3],[13,2,3]]},{"vertex":5,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":5,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":6,"set":[0,1],"combination":[[6,1,1]]},{"vertex":6,"set":[1,3],"combination":[[1,1,3],[3,1,3],[9,1,3]]},{"vertex":6,"set":[0,1,3],"combination":[[3,19,54],[8,10,27],[16,1,9],[17,1,6]]},{"vertex":6,"set":[1,2,3],"combination":[[1,1,3],[9,2,3]]},{"vertex":6,"set":[0,1,2,3],"combination":[[3,5,84],[10,2,7],[16,1,14],[17,3,28],[26,10,21]]},{"vertex":6,"set":[1,4],"combination":[[1,1,2],[6,1,2]]},{"vertex":6,"set":[0,1,4],"combination":[[1,1,6],[6,1,6],[16,2,3]]},{"vertex":6,"set":[2,4],"combination":[[6,1,1]]},{"vertex":6,"set":[1,2,4],"combination":[[6,1,3],[12,2,3]]},{"vertex":6,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":6,"set":[1,3,4],"combination":[[1,1,3],[4,1,3],[6,1,3]]},{"vertex":6,"set":[0,1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":6,"set":[2,3,4],"combination":[[6,1,1]]},{"vertex":6,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":6,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":7,"set":[0,1],"combination":[[7,1,1]]},{"vertex":7,"set":[1,3],"combination":[[0,1,12],[1,1,4],[2,2,3]]},{"vertex":7,"set":[0,1,3],"combination":[[0,1,9],[2,8,9]]},{"vertex":7,"set":[1,2,3],"combination":[[1,1,3],[2,2,3]]},{"vertex":7,"set":[0,1,2,3],"combination":[[2,1,1]]},{"vertex":7,"set":[1,4],"combination":[[16,1,1]]},{"vertex":7,"set":[0,1,4],"combination":[[1,1,6],[6,1,6],[16,2,3]]},{"vertex":7,"set":[2,4],"combination":[[14,1,1]]},{"vertex":7,"set":[1,2,4],"combination":[[14,1,1]]},{"vertex":7,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":7,"set":[1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":7,"set":[0,1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":7,"set":[2,3,4],"combination":[[3,1,18],[16,1,3],[17,1,6],[26,4,9]]},{"vertex":7,"set":[1,2,3,4],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":7,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":8,"set":[0,1],"combination":[[0,1,16],[3,3,32],[5,1,4],[12,3,32],[26,1,2]]},{"vertex":8,"set":[1,3],"combination":[[8,1,1]]},{"vertex":8,"set":[0,1,3],"combination":[[0,1,72],[3,11,72],[16,1,6],[26,4,9],[28,2,9]]},{"vertex":8,"set":[1,2,3],"combination":[[8,1,3],[26,2,3]]},{"vertex":8,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":8,"set":[1,4],"combination":[[5,1,2],[11,1,2]]},{"vertex":8,"set":[0,1,4],"combination":[[0,11,120],[5,1,3],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":8,"set":[2,4],"combination":[[8,1,1]]},{"vertex":8,"set":[1,2,4],"combination":[[5,4,9],[11,2,9],[13,1,9],[26,2,9]]},{"vertex":8,"set":[0,1,2,4],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":8,"set":[1,3,4],"combination":[[5,1,3],[11,2,3]]},{"vertex":8,"set":[0,1,3,4],"combination":[[0,31,256],[13,15,64],[16,9,128],[17,27,256],[26,15,32]]},{"vertex":8,"set":[2,3,4],"combination":[[8,1,3],[22,2,3]]},{"vertex":8,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":8,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":9,"set":[0,1],"combination":[[15,1,1]]},{"vertex":9,"set":[1,3],"combination":[[9,1,1]]},{"vertex":9,"set":[0,1,3],"combination":[[3,1,9],[10,8,9]]},{"vertex":9,"set":[1,2,3],"combination":[[9,1,1]]},{"vertex":9,"set":[0,1,2,3],"combination":[[10,1,1]]},{"vertex":9,"set":[1,4],"combination":[[17,1,1]]},{"vertex":9,"set":[0,1,4],"combination":[[0,2,99],[5,16,99],[13,8,33],[17,1,11],[26,16,33]]},{"vertex":9,"set":[2,4],"combination":[[1,1,3],[3,1,3],[9,1,3]]},{"vertex":9,"set":[1,2,4],"combination":[[1,1,6],[4,1,3],[6,1,6],[17,1,3]]},{"vertex":9,"set":[0,1,2,4],"combination":[[0,5,66],[5,7,66],[13,8,33],[17,1,11],[26,16,33]]},{"vertex":9,"set":[1,3,4],"combination":[[9,1,3],[12,2,3]]},{"vertex":9,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":9,"set":[2,3,4],"combination":[[1,1,3],[6,1,3],[9,1,3]]},{"vertex":9,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":9,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":10,"set":[0,1],"combination":[[10,1,1]]},{"vertex":10,"set":[1,3],"combination":[[10,1,1]]},{"vertex":10,"set":[0,1,3],"combination":[[10,1,1]]},{"vertex":10,"set":[1,2,3],"combination":[[10,1,1]]},{"vertex":10,"set":[0,1,2,3],"combination":[[10,1,1]]},{"vertex":10,"set":[1,4],"combination":[[18,1,1]]},{"vertex":10,"set":[0,1,4],"combination":[[21,1,1]]},{"vertex":10,"set":[2,4],"combination":[[3,13,48],[8,5,12],[16,1,8],[17,3,16]]},{"vertex":10,"set":[1,2,4],"combination":[[0,1,288],[3,35,288],[16,1,24],[26,1,9],[28,13,18]]},{"vertex":10,"set":[0,1,2,4],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":10,"set":[1,3,4],"combination":[[23,1,1]]},{"vertex":10,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":10,"set":[2,3,4],"combination":[[3,3,19],[16,9,38],[19,5,38],[24,5,19],[26,4,19]]},{"vertex":10,"set":[1,2,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":10,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":11,"set":[0,1],"combination":[[2,83,396],[12,1,33],[16,17,44],[26,19,99],[28,2,11]]},{"vertex":11,"set":[1,3],"combination":[[2,1,4],[5,1,4],[11,1,2]]},{"vertex":11,"set":[0,1,3],"combination":[[0,17,120],[13,13,18],[17,1,120],[19,1,60],[26,1,9]]},{"vertex":11,"set":[1,2,3],"combination":[[2,1,6],[5,1,6],[11,1,3],[13,1,3]]},{"vertex":11,"set":[0,1,2,3],"combination":[[0,5,216],[2,101,216],[16,1,18],[17,1,12],[26,10,27]]},{"vertex":11,"set":[1,4],"combination":[[11,1,1]]},{"vertex":11,"set":[0,1,4],"combination":[[0,2,29],[13,14,87],[16,8,29],[19,5,29],[26,28,87]]},{"vertex":11,"set":[2,4],"combination":[[22,1,1]]},{"vertex":11,"set":[1,2,4],"combination":[[11,1,3],[20,2,3]]},{"vertex":11,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":11,"set":[1,3,4],"combination":[[5,1,3],[11,2,3]]},{"vertex":11,"set":[0,1,3,4],"combination":[[0,31,256],[13,15,64],[16,9,128],[17,27,256],[26,15,32]]},{"vertex":11,"set":[2,3,4],"combination":[[8,1,3],[22,2,3]]},{"vertex":11,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":11,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":12,"set":[0,1],"combination":[[14,1,1]]},{"vertex":12,"set":[1,3],"combination":[[12,1,1]]},{"vertex":12,"set":[0,1,3],"combination":[[0,5,144],[13,7,12],[16,1,24],[17,1,16],[26,5,18]]},{"vertex":12,"set":[1,2,3],"combination":[[1,1,2],[6,1,6],[17,1,3]]},{"vertex":12,"set":[0,1,2,3],"combination":[[0,11,120],[13,1,2],[17,1,40],[19,1,20],[26,1,3]]},{"vertex":12,"set":[1,4],"combination":[[19,1,1]]},{"vertex":12,"set":[0,1,4],"combination":[[14,1,1]]},{"vertex":12,"set":[2,4],"combination":[[12,1,1]]},{"vertex":12,"set":[1,2,4],"combination":[[6,1,3],[12,2,3]]},{"vertex":12,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":12,"set":[1,3,4],"combination":[[9,1,3],[12,2,3]]},{"vertex":12,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":12,"set":[2,3,4],"combination":[[1,1,3],[17,2,3]]},{"vertex":12,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":12,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":13,"set":[0,1],"combination":[[13,1,1]]},{"vertex":13,"set":[1,3],"combination":[[13,1,1]]},{"vertex":13,"set":[0,1,3],"combination":[[13,1,1]]},{"vertex":13,"set":[1,2,3],"combination":[[2,1,6],[5,1,6],[11,1,3],[13,1,3]]},{"vertex":13,"set":[0,1,2,3],"combination":[[0,5,216],[2,101,216],[16,1,18],[17,1,12],[26,10,27]]},{"vertex":13,"set":[1,4],"combination":[[20,1,1]]},{"vertex":13,"set":[0,1,4],"combination":[[13,1,3],[25,2,3]]},{"vertex":13,"set":[2,4],"combination":[[13,1,1]]},{"vertex":13,"set":[1,2,4],"combination":[[11,1,3],[20,2,3]]},{"vertex":13,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":13,"set":[1,3,4],"combination":[[13,1,3],[26,2,3]]},{"vertex":13,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":13,"set":[2,3,4],"combination":[[5,1,3],[13,2,3]]},{"vertex":13,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":13,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":14,"set":[0,1],"combination":[[14,1,1]]},{"vertex":14,"set":[1,3],"combination":[[13,11,21],[16,1,14],[19,3,14],[28,4,21]]},{"vertex":14,"set":[0,1,3],"combination":[[0,5,144],[13,7,12],[16,1,24],[17,1,16],[26,5,18]]},{"vertex":14,"set":[1,2,3],"combination":[[0,19,288],[13,35,72],[16,7,48],[17,7,32],[26,1,12]]},{"vertex":14,"set":[0,1,2,3],"combination":[[0,11,120],[13,1,2],[17,1,40],[19,1,20],[26,1,3]]},{"vertex":14,"set":[1,4],"combination":[[14,1,1]]},{"vertex":14,"set":[0,1,4],"combination":[[14,1,1]]},{"vertex":14,"set":[2,4],"combination":[[14,1,1]]},{"vertex":14,"set":[1,2,4],"combination":[[14,1,1]]},{"vertex":14,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":14,"set":[1,3,4],"combination":[[0,1,30],[13,2,9],[17,1,10],[19,1,5],[26,4,9]]},{"vertex":14,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":14,"set":[2,3,4],"combination":[[3,1,18],[16,1,3],[17,1,6],[26,4,9]]},{"vertex":14,"set":[1,2,3,4],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":14,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":15,"set":[0,1],"combination":[[15,1,1]]},{"vertex":15,"set":[1,3],"combination":[[3,1,12],[9,1,4],[10,2,3]]},{"vertex":15,"set":[0,1,3],"combination":[[3,1,9],[10,8,9]]},{"vertex":15,"set":[1,2,3],"combination":[[9,1,3],[10,2,3]]},{"vertex":15,"set":[0,1,2,3],"combination":[[10,1,1]]},{"vertex":15,"set":[1,4],"combination":[[16,1,98],[17,57,98],[26,12,49],[28,8,49]]},{"vertex":15,"set":[0,1,4],"combination":[[0,2,99],[5,16,99],[13,8,33],[17,1,11],[26,16,33]]},{"vertex":15,"set":[2,4],"combination":[[3,17,42],[8,2,21],[16,1,7],[17,1,14],[24,2,7]]},{"vertex":15,"set":[1,2,4],"combination":[[0,1,12],[8,5,33],[13,5,33],[16,1,22],[17,25,44]]},{"vertex":15,"set":[0,1,2,4],"combination":[[0,5,66],[5,7,66],[13,8,33],[17,1,11],[26,16,33]]},{"vertex":15,"set":[1,3,4],"combination":[[0,1,60],[13,1,9],[17,13,60],[19,13,30],[26,2,9]]},{"vertex":15,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":15,"set":[2,3,4],"combination":[[3,1,6],[6,1,6],[16,1,6],[19,1,18],[24,4,9]]},{"vertex":15,"set":[1,2,3,4],"combination":[[0,11,120],[13,1,9],[17,23,120],[19,23,60],[26,2,9]]},{"vertex":15,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":16,"set":[0,1],"combination":[[1,3,16],[6,1,16],[16,3,4]]},{"vertex":16,"set":[1,3],"combination":[[0,2,17],[2,9,17],[8,1,17],[16,2,17],[17,3,17]]},{"vertex":16,"set":[0,1,3],"combination":[[0,35,306],[2,83,153],[8,10,51],[16,1,17],[17,3,34]]},{"vertex":16,"set":[1,2,3],"combination":[[0,1,84],[2,10,21],[12,5,28],[16,1,7],[28,4,21]]},{"vertex":16,"set":[0,1,2,3],"combination":[[2,7,12],[8,5,33],[13,5,33],[16,1,22],[17,3,44]]},{"vertex":16,"set":[1,4],"combination":[[16,1,1]]},{"vertex":16,"set":[0,1,4],"combination":[[1,1,6],[6,1,6],[16,2,3]]},{"vertex":16,"set":[2,4],"combination":[[27,1,1]]},{"vertex":16,"set":[1,2,4],"combination":[[14,1,1]]},{"vertex":16,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":16,"set":[1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":16,"set":[0,1,3,4],"combination":[[0,1,6],[8,10,33],[13,10,33],[16,1,11],[17,3,22]]},{"vertex":16,"set":[2,3,4],"combination":[[6,1,5],[8,2,5],[27,2,5]]},{"vertex":16,"set":[1,2,3,4],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":16,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":17,"set":[0,1],"combination":[[3,5,84],[10,2,7],[16,1,14],[17,3,28],[26,10,21]]},{"vertex":17,"set":[1,3],"combination":[[9,1,2],[12,1,2]]},{"vertex":17,"set":[0,1,3],"combination":[[3,5,84],[10,2,7],[16,1,14],[17,3,28],[26,10,21]]},{"vertex":17,"set":[1,2,3],"combination":[[1,1,3],[9,2,3]]},{"vertex":17,"set":[0,1,2,3],"combination":[[3,5,84],[10,2,7],[16,1,14],[17,3,28],[26,10,21]]},{"vertex":17,"set":[1,4],"combination":[[17,1,1]]},{"vertex":17,"set":[0,1,4],"combination":[[0,2,99],[5,16,99],[13,8,33],[17,1,11],[26,16,33]]},{"vertex":17,"set":[2,4],"combination":[[1,1,4],[4,1,4],[17,1,2]]},{"vertex":17,"set":[1,2,4],"combination":[[1,1,6],[4,1,3],[6,1,6],[17,1,3]]},{"vertex":17,"set":[0,1,2,4],"combination":[[0,5,66],[5,7,66],[13,8,33],[17,1,11],[26,16,33]]},{"vertex":17,"set":[1,3,4],"combination":[[9,1,3],[12,2,3]]},{"vertex":17,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":17,"set":[2,3,4],"combination":[[1,1,3],[17,2,3]]},{"vertex":17,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":17,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":18,"set":[0,1],"combination":[[10,1,4],[21,3,4]]},{"vertex":18,"set":[1,3],"combination":[[10,1,4],[23,3,4]]},{"vertex":18,"set":[0,1,3],"combination":[[10,1,4],[23,1,4],[26,1,2]]},{"vertex":18,"set":[1,2,3],"combination":[[3,47,408],[10,5,102],[17,35,136],[24,7,34],[26,19,51]]},{"vertex":18,"set":[0,1,2,3],"combination":[[3,7,68],[10,15,136],[17,15,136],[24,3,34],[26,10,17]]},{"vertex":18,"set":[1,4],"combination":[[18,1,1]]},{"vertex":18,"set":[0,1,4],"combination":[[21,1,1]]},{"vertex":18,"set":[2,4],"combination":[[28,1,1]]},{"vertex":18,"set":[1,2,4],"combination":[[0,1,288],[3,35,288],[16,1,24],[26,1,9],[28,13,18]]},{"vertex":18,"set":[0,1,2,4],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":18,"set":[1,3,4],"combination":[[23,1,1]]},{"vertex":18,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":18,"set":[2,3,4],"combination":[[29,1,1]]},{"vertex":18,"set":[1,2,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":18,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":19,"set":[0,1],"combination":[[24,1,1]]},{"vertex":19,"set":[1,3],"combination":[[9,1,4],[12,3,4]]},{"vertex":19,"set":[0,1,3],"combination":[[3,1,36],[16,11,98],[17,29,196],[26,34,49],[28,8,441]]},{"vertex":19,"set":[1,2,3],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":19,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":19,"set":[1,4],"combination":[[19,1,1]]},{"vertex":19,"set":[0,1,4],"combination":[[14,1,1]]},{"vertex":19,"set":[2,4],"combination":[[6,1,4],[12,3,4]]},{"vertex":19,"set":[1,2,4],"combination":[[6,1,3],[12,2,3]]},{"vertex":19,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":19,"set":[1,3,4],"combination":[[9,1,3],[12,2,3]]},{"vertex":19,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":19,"set":[2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":19,"set":[1,2,3,4],"combination":[[1,1,4],[6,1,4],[17,1,2]]},{"vertex":19,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":20,"set":[0,1],"combination":[[13,1,2],[25,1,2]]},{"vertex":20,"set":[1,3],"combination":[[13,1,2],[26,1,2]]},{"vertex":20,"set":[0,1,3],"combination":[[13,1,2],[23,1,6],[26,1,3]]},{"vertex":20,"set":[1,2,3],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":20,"set":[0,1,2,3],"combination":[[0,27,320],[13,17,48],[17,11,320],[19,11,160],[26,11,24]]},{"vertex":20,"set":[1,4],"combination":[[20,1,1]]},{"vertex":20,"set":[0,1,4],"combination":[[13,1,3],[25,2,3]]},{"vertex":20,"set":[2,4],"combination":[[11,1,4],[13,1,4],[20,1,2]]},{"vertex":20,"set":[1,2,4],"combination":[[11,1,3],[20,2,3]]},{"vertex":20,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":20,"set":[1,3,4],"combination":[[13,1,3],[26,2,3]]},{"vertex":20,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":20,"set":[2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":20,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":20,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":21,"set":[0,1],"combination":[[21,1,1]]},{"vertex":21,"set":[1,3],"combination":[[26,1,1]]},{"vertex":21,"set":[0,1,3],"combination":[[13,1,15],[18,2,15],[25,2,5],[26,2,5]]},{"vertex":21,"set":[1,2,3],"combination":[[8,1,3],[26,2,3]]},{"vertex":21,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":21,"set":[1,4],"combination":[[21,1,1]]},{"vertex":21,"set":[0,1,4],"combination":[[21,1,1]]},{"vertex":21,"set":[2,4],"combination":[[5,1,2],[13,1,2]]},{"vertex":21,"set":[1,2,4],"combination":[[5,4,9],[11,2,9],[13,1,9],[26,2,9]]},{"vertex":21,"set":[0,1,2,4],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":21,"set":[1,3,4],"combination":[[13,1,3],[26,2,3]]},{"vertex":21,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":21,"set":[2,3,4],"combination":[[5,1,3],[13,2,3]]},{"vertex":21,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":21,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":22,"set":[0,1],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":22,"set":[1,3],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":22,"set":[0,1,3],"combination":[[0,1,15],[13,7,18],[17,1,30],[19,1,15],[26,4,9]]},{"vertex":22,"set":[1,2,3],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":22,"set":[0,1,2,3],"combination":[[0,27,320],[13,17,48],[17,11,320],[19,11,160],[26,11,24]]},{"vertex":22,"set":[1,4],"combination":[[11,1,2],[20,1,2]]},{"vertex":22,"set":[0,1,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":22,"set":[2,4],"combination":[[22,1,1]]},{"vertex":22,"set":[1,2,4],"combination":[[11,1,3],[20,2,3]]},{"vertex":22,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":22,"set":[1,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":22,"set":[0,1,3,4],"combination":[[0,49,1024],[13,65,256],[16,39,512],[17,117,1024],[26,65,128]]},{"vertex":22,"set":[2,3,4],"combination":[[8,1,3],[22,2,3]]},{"vertex":22,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":22,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":23,"set":[0,1],"combination":[[25,1,1]]},{"vertex":23,"set":[1,3],"combination":[[23,1,1]]},{"vertex":23,"set":[0,1,3],"combination":[[13,1,15],[18,2,15],[25,2,5],[26,2,5]]},{"vertex":23,"set":[1,2,3],"combination":[[3,1,24],[16,1,4],[17,3,8],[26,1,3]]},{"vertex":23,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":23,"set":[1,4],"combination":[[23,1,1]]},{"vertex":23,"set":[0,1,4],"combination":[[13,1,3],[25,2,3]]},{"vertex":23,"set":[2,4],"combination":[[0,1,20],[13,1,2],[17,3,20],[19,3,10]]},{"vertex":23,"set":[1,2,4],"combination":[[0,2,29],[13,14,87],[16,3,116],[19,49,116],[26,28,87]]},{"vertex":23,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":23,"set":[1,3,4],"combination":[[23,1,1]]},{"vertex":23,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":23,"set":[2,3,4],"combination":[[0,3,40],[13,7,18],[17,37,120],[19,7,60],[26,1,9]]},{"vertex":23,"set":[1,2,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":23,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":24,"set":[0,1],"combination":[[24,1,1]]},{"vertex":24,"set":[1,3],"combination":[[0,1,128],[6,11,128],[12,15,64],[17,11,64],[26,1,2]]},{"vertex":24,"set":[0,1,3],"combination":[[3,1,36],[16,11,98],[17,29,196],[26,34,49],[28,8,441]]},{"vertex":24,"set":[1,2,3],"combination":[[3,1,24],[16,1,4],[17,3,8],[26,1,3]]},{"vertex":24,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":24,"set":[1,4],"combination":[[12,3,16],[14,9,16],[24,1,4]]},{"vertex":24,"set":[0,1,4],"combination":[[14,1,1]]},{"vertex":24,"set":[2,4],"combination":[[16,1,4],[19,1,12],[24,2,3]]},{"vertex":24,"set":[1,2,4],"combination":[[12,3,16],[14,23,48],[16,1,12],[24,1,4]]},{"vertex":24,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":24,"set":[1,3,4],"combination":[[0,1,40],[13,1,6],[17,19,120],[19,19,60],[26,1,3]]},{"vertex":24,"set":[0,1,3,4],"combination":[[0,3,128],[13,25,96],[16,5,64],[17,15,128],[26,25,48]]},{"vertex":24,"set":[2,3,4],"combination":[[3,3,19],[16,9,38],[19,5,38],[24,5,19],[26,4,19]]},{"vertex":24,"set":[1,2,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":24,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":25,"set":[0,1],"combination":[[25,1,1]]},{"vertex":25,"set":[1,3],"combination":[[13,1,10],[18,1,5],[25,3,5],[26,1,10]]},{"vertex":25,"set":[0,1,3],"combination":[[13,1,15],[18,2,15],[25,2,5],[26,2,5]]},{"vertex":25,"set":[1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":25,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":25,"set":[1,4],"combination":[[13,1,4],[23,1,4],[25,1,2]]},{"vertex":25,"set":[0,1,4],"combination":[[13,1,3],[25,2,3]]},{"vertex":25,"set":[2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":25,"set":[1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":25,"set":[0,1,2,4],"combination":[[13,11,70],[16,69,280],[19,39,280],[26,2,5],[28,2,35]]},{"vertex":25,"set":[1,3,4],"combination":[[13,1,6],[23,1,2],[26,1,3]]},{"vertex":25,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":25,"set":[2,3,4],"combination":[[0,35,768],[13,19,192],[16,23,128],[17,37,256],[26,17,32]]},{"vertex":25,"set":[1,2,3,4],"combination":[[0,13,160],[13,1,4],[17,9,160],[19,9,80],[26,1,2]]},{"vertex":25,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":26,"set":[0,1],"combination":[[13,1,12],[18,1,6],[23,1,12],[26,2,3]]},{"vertex":26,"set":[1,3],"combination":[[26,1,1]]},{"vertex":26,"set":[0,1,3],"combination":[[13,1,15],[18,2,15],[25,2,5],[26,2,5]]},{"vertex":26,"set":[1,2,3],"combination":[[8,1,3],[26,2,3]]},{"vertex":26,"set":[0,1,2,3],"combination":[[3,1,16],[16,51,392],[17,81,784],[26,61,98],[28,4,49]]},{"vertex":26,"set":[1,4],"combination":[[13,1,4],[21,1,4],[26,1,2]]},{"vertex":26,"set":[0,1,4],"combination":[[13,1,4],[18,1,6],[21,1,12],[26,1,2]]},{"vertex":26,"set":[2,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":26,"set":[1,2,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":26,"set":[0,1,2,4],"combination":[[0,27,320],[13,13,48],[17,31,320],[19,1,160],[26,13,24]]},{"vertex":26,"set":[1,3,4],"combination":[[13,1,3],[26,2,3]]},{"vertex":26,"set":[0,1,3,4],"combination":[[13,3,10],[18,1,10],[25,3,10],[26,3,10]]},{"vertex":26,"set":[2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":26,"set":[1,2,3,4],"combination":[[5,1,6],[11,1,3],[13,1,6],[26,1,3]]},{"vertex":26,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":27,"set":[0,1],"combination":[[16,1,4],[19,1,12],[24,2,3]]},{"vertex":27,"set":[1,3],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":27,"set":[0,1,3],"combination":[[0,4,45],[13,5,27],[17,2,45],[19,4,45],[26,16,27]]},{"vertex":27,"set":[1,2,3],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":27,"set":[0,1,2,3],"combination":[[0,37,480],[13,5,24],[17,7,160],[19,7,80],[26,7,12]]},{"vertex":27,"set":[1,4],"combination":[[14,3,4],[16,1,4]]},{"vertex":27,"set":[0,1,4],"combination":[[12,1,16],[14,29,48],[16,1,4],[24,1,12]]},{"vertex":27,"set":[2,4],"combination":[[27,1,1]]},{"vertex":27,"set":[1,2,4],"combination":[[14,1,1]]},{"vertex":27,"set":[0,1,2,4],"combination":[[14,1,1]]},{"vertex":27,"set":[1,3,4],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":27,"set":[0,1,3,4],"combination":[[0,37,512],[13,95,384],[16,19,256],[17,57,512],[26,95,192]]},{"vertex":27,"set":[2,3,4],"combination":[[6,1,5],[8,2,5],[27,2,5]]},{"vertex":27,"set":[1,2,3,4],"combination":[[0,1,12],[13,2,9],[17,1,12],[19,1,6],[26,4,9]]},{"vertex":27,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":28,"set":[0,1],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":28,"set":[1,3],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":28,"set":[0,1,3],"combination":[[0,1,10],[13,1,12],[17,1,20],[19,1,10],[26,2,3]]},{"vertex":28,"set":[1,2,3],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":28,"set":[0,1,2,3],"combination":[[0,47,640],[13,13,96],[17,31,640],[19,31,320],[26,31,48]]},{"vertex":28,"set":[1,4],"combination":[[3,3,32],[17,9,160],[18,1,10],[26,3,20],[28,3,5]]},{"vertex":28,"set":[0,1,4],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":28,"set":[2,4],"combination":[[28,1,1]]},{"vertex":28,"set":[1,2,4],"combination":[[0,1,288],[3,35,288],[16,1,24],[26,1,9],[28,13,18]]},{"vertex":28,"set":[0,1,2,4],"combination":[[0,1,20],[5,3,8],[12,3,40],[13,1,10],[26,2,5]]},{"vertex":28,"set":[1,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":28,"set":[0,1,3,4],"combination":[[0,173,2048],[13,125,512],[16,75,1024],[17,225,2048],[26,125,256]]},{"vertex":28,"set":[2,3,4],"combination":[[29,1,1]]},{"vertex":28,"set":[1,2,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":28,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]},{"vertex":29,"set":[0,1],"combination":[[0,5,88],[5,7,88],[13,19,44],[17,3,44],[26,4,11]]},{"vertex":29,"set":[1,3],"combination":[[0,1,20],[13,1,2],[17,3,20],[19,3,10]]},{"vertex":29,"set":[0,1,3],"combination":[[0,1,15],[13,7,18],[17,1,30],[19,1,15],[26,4,9]]},{"vertex":29,"set":[1,2,3],"combination":[[0,1,10],[13,7,18],[17,2,15],[19,4,15],[26,1,9]]},{"vertex":29,"set":[0,1,2,3],"combination":[[0,27,320],[13,17,48],[17,11,320],[19,11,160],[26,11,24]]},{"vertex":29,"set":[1,4],"combination":[[16,27,196],[17,69,196],[26,15,49],[28,10,49]]},{"vertex":29,"set":[0,1,4],"combination":[[0,17,264],[5,1,66],[13,3,11],[17,9,88],[26,6,11]]},{"vertex":29,"set":[2,4],"combination":[[29,1,1]]},{"vertex":29,"set":[1,2,4],"combination":[[0,1,10],[13,1,6],[17,3,10],[19,1,10],[26,1,3]]},{"vertex":29,"set":[0,1,2,4],"combination":[[0,27,320],[13,13,48],[17,31,320],[19,1,160],[26,13,24]]},{"vertex":29,"set":[1,3,4],"combination":[[0,1,20],[13,1,6],[17,3,20],[19,3,10],[26,1,3]]},{"vertex":29,"set":[0,1,3,4],"combination":[[0,49,1024],[13,65,256],[16,39,512],[17,117,1024],[26,65,128]]},{"vertex":29,"set":[2,3,4],"combination":[[29,1,1]]},{"vertex":29,"set":[1,2,3,4],"combination":[[0,7,80],[13,1,6],[17,11,80],[19,11,40],[26,1,3]]},{"vertex":29,"set":[0,1,2,3,4],"combination":[[0,1,16],[13,1,4],[16,3,40],[17,9,80],[26,1,2]]}]}}

==> verification_output.txt <==
full: 27 rational states; 432 exact invariance identities verified.
avoid_repeat_set: 30 rational states; 450 exact invariance identities verified.
Depth <= 1: 10 distinct exact profiles; maximum target value 2.
Depth <= 2: 54 distinct exact profiles; maximum target value 2.
Depth <= 3: 225 distinct exact profiles; maximum target value 2.
All 882 convex identities passed, using exact rational arithmetic.
Unrestricted optimum: 65/32.
Optimum among ALL repetition-free finite strategies: 2.
Strict gap: 1/32. A repeated set is necessary for every optimal strategy.
The minimum length of an optimal strategy is exactly 4.

